Modelling suspended sediment in environmental turbulent fluids

Modelling sediment transport in environmental turbulent fluids is a challenge. This article develops a sound model of the lateral transport of suspended sediment in environmental fluid flows such as floods and tsunamis. The model is systematically derived from a 3D turbulence model based on the Smagorinski large eddy closure. Embedding the physical dynamics into a family of problems and analysing linear dynamics of the system, centre manifold theory indicates the existence of slow manifold parametrised by macroscale variables. Computer algebra then constructs the slow manifold in terms of fluid depth, depth-averaged lateral velocities, and suspended sediment concentration. The model includes the effects of sediment erosion, advection, dispersion, and also the interactions between the sediment and turbulent fluid flow. Vertical distributions of the velocity and concentration in steady flow agree with the established experimental data. Numerical simulations of the suspended sediment under large waves show that the developed model predicts physically reasonable phenomena.

==> caSedFluid.txt <==
%%% Computer algebra for shallow flows over curved bed
%%% and suspended sediment transports.
%%% MC & AJR 13/5/2014
linelength 60;
on div; off allfac; on revpri;
%define parameters 
factor vv,uu,cc,qq,rqq,h,ct,gx,gz,gam,r2,b;
operator h; operator b; operator uu; 
operator vv; operator cc;
hx:=h(1,0)*d$ hy:=h(0,1)*d$
depend h,xx,yy,tt; 
depend uu,xx,yy,tt;
depend vv,xx,yy,tt;
depend cc,xx,yy,tt;
depend b,xx,yy;
let { df(h,xx)=>h(1,0), df(h(~m,~n),xx)=>h(m+1,n)
    , df(h,yy)=>h(0,1), df(h(~m,~n),yy)=>h(m,n+1)
    , df(h,tt)=>gh,     df(h(~m,~n),tt)=>df(gh,xx,m,yy,n)
    , df(uu(~m,~n),xx)=>uu(m+1,n)
    , df(uu(~m,~n),yy)=>uu(m,n+1)
    , df(uu(~m,~n),tt)=>df(gu,xx,m,yy,n)
    , df(vv(~m,~n),xx)=>vv(m+1,n)
    , df(vv(~m,~n),yy)=>vv(m,n+1)
    , df(vv(~m,~n),tt)=>df(gv,xx,m,yy,n)
    , df(cc(~m,~n),xx)=>cc(m+1,n)
    , df(cc(~m,~n),yy)=>cc(m,n+1)
    , df(cc(~m,~n),tt)=>df(gc,xx,m,yy,n) 
    , df(b,xx)=>b(1,0), df(b(~m,~n),xx)=>b(m+1,n)
    , df(b,yy)=>b(0,1), df(b(~m,~n),yy)=>b(m,n+1)
    };
depend xx,x,y,z,t;
depend yy,x,y,z,t;
depend zz,x,y,z,t;
depend tt,x,y,z,t;
let{ df(~a,x)=>df(a,xx)*d-zz*hx/h*df(a,zz)
              -d*df(b,xx)/h*df(a,zz)
     , df(~a,y)=>df(a,yy)*d-zz*hy/h*df(a,zz)
              -d*df(b,yy)/h*df(a,zz)
     , df(~a,t)=>df(a,tt)-zz*gh/h*df(a,zz)
     , df(~a,z)=>df(a,zz)/h
     };    
depend qq,uu(0,0),vv(0,0);
let { qq^2=>uu(0,0)^2+vv(0,0)^2
    , df(qq,~aa)=>(uu(0,0)*df(uu(0,0),aa)+vv(0,0)*df(vv(0,0),aa))*rqq
    };
depend rqq,qq;
let { df(rqq,~aa)=>-rqq^2*df(qq,aa)
    , rqq*qq=>1
    , qq^2=>(uu(0,0)^2+vv(0,0)^2)
    , vv(0,0)^2*rqq=>qq-uu(0,0)^2*rqq 
%    , uu(0,0)^2*rqq=>qq-vv(0,0)^2*rqq
    };        
% when wf is SMALL, define operatpor csolv to solve d^c/dz^2=rhs.
operator csolv; linear csolv;
let { csolv(zz^~~n,zz) => (zz^(n+2)-1 +(1-zz)*2*(n+2)/(n+3))/(n+2)/(n+1)
    , csolv(1,zz) => (zz^2-1 +(1-zz)*4/3)/2 };     
operator wsolv; linear wsolv; 
 let { wsolv(zz^~~n,zz) => zz^(n+1)/(n+1)
     , wsolv(1,zz) => zz };
operator psolv; linear psolv;
 let { psolv(zz^~~n,zz) => (1-zz^(n+1))/(n+1)
     , psolv(1,zz) => (1-zz) }; 
operator mean; linear mean;
 let { mean(zz^~~n,zz) => 1/(n+1)
     , mean(1,zz) => 1 }; 
operator usolv; linear usolv;
 let { usolv(zz^~~n,zz) => (zz^(n+2)-(cu+zz)/(n+3)/(cu+1/2) )/(n+2)/(n+1)
     , usolv(1,zz) => (zz^2 -(cu+zz)/3/(cu+1/2) )/2 };
procedure mylength(res); 
begin 
return if res=0 then 0 else length(res);
end;
% initial conditions
let r2^2=>2; % r2=sqrt2
u:=uu(0,0)*(cu+zz)/(cu+1/2); 
v:=vv(0,0)*(cu+zz)/(cu+1/2); 
p:=grz*(1-zz)*h;
c:=cc(0,0)*2*(1-zz);
w:=gh:=gu:=gv:=gc:=0; 
exx:=df(u,x); eyy:=df(v,y); ezz:=df(w,z);
exz:=(df(u,z)+df(w,x))/2;
exy:=(df(u,y)+df(v,x))/2;
eyz:=(df(v,z)+df(w,y))/2;
ros:=qq*r2/h/(1+2*cu);
txx:=2*ct*h^2*ros*exx;
tyy:=2*ct*h^2*ros*eyy;
tzz:=2*ct*h^2*ros*ezz;
txz:=2*ct*h^2*ros*exz;
txy:=2*ct*h^2*ros*exy;
tyz:=2*ct*h^2*ros*eyz;
%truncate orders
ct:=1/50; cu:=11/6;
d:=eps^2;
grz:=gz;
grx:=eps^2*gx;% define gx=sin(thh) small.
gry:=0;
gamm:=eps*gam;
% define the:=cos(thh);
the:=1;
factor eps;factor wf,wff;
wf:=eps*wff;
%% the mixing density of the fluid and sediment
exc:=1-eps*c*(s-1);
let { eps^3=>0, gamc^5=>0};
% do the loops
for iter:=1:19 do begin ok:=1;
write "ITERATION ",iter;
% solve continuity
resc:=df(u,x)+df(v,y)+df(w,z);
resa:=sub(zz=0,w-u*df(b,x)-v*df(b,y));
write length_resc:={length(resc),length(resa)};
ok:=if {resc,resa}={0,0} then ok else 0;
w:=w+(dw:=-h*wsolv(resc,zz))-resa;
ezz:=ezz+df(dw,zz)/h;
tzz:=tzz+2*r2*ct/(1+2*cu)*qq*df(dw,zz);
% update thickness evolution
gh:=sub(zz=1, w-u*hx-v*hy-u*df(b,x)-v*df(b,y));
%solve vertical momentum and normal stress
resw:=df(w,t)+u*df(w,x)+v*df(w,y)+w*df(w,z)+exc*df(p,z)
      +grz+exc*(-df(txz,x)-df(txy,y)-df(tzz,z));
restn:=sub(zz=1,-p*(1+(hx+df(b,x))^2+(hy+df(b,y))^2)
      +tzz-2*(hx+df(b,x))*txz-2*(hy+df(b,y))*tyz
      +(hx+df(b,y))^2*txx+2*(hx+df(b,x))
      *(hy+df(b,y))*txy+(hy+df(b,y))^2*tyy);
write length_resw:={length(resw),length(restn)};
ok:=if {resw,restn}={0,0} then ok else 0;
% update the pressure
p:=p+h*psolv(resw,zz)+restn;
%Smagorinski large eddy closure
exx:=df(u,x);
eyy:=df(v,y);
ezz:=df(w,z);
exz:=(df(u,z)+df(w,x))/2;
exy:=(df(u,y)+df(v,x))/2;
eyz:=(df(v,z)+df(w,y))/2;
rese:=exx^2+ezz^2+eyy^2+2*exz^2+2*exy^2+2*eyz^2-ros^2;
write length_rese:=mylength(rese);
ok:= if rese=0 then ok else 0;
ros:=ros+rese*h*(cu+1/2)/r2*rqq;
txx:=2*ct*h^2*ros*exx;
tyy:=2*ct*h^2*ros*eyy;
tzz:=2*ct*h^2*ros*ezz;
txz:=2*ct*h^2*ros*exz;
txy:=2*ct*h^2*ros*exy;
tyz:=2*ct*h^2*ros*eyz;
%solve lateral momentum
resu:=df(u,t)+u*df(u,x)+v*df(u,y)+w*df(u,z)+exc*df(p,x)
      -grx+exc*(-df(txx,x)-df(txy,y)-df(txz,z));
resv:=df(v,t)+u*df(v,x)+v*df(v,y)+w*df(v,z)+exc*df(p,y)
      -gry+exc*(-df(tyy,y)-df(txy,x)-df(tyz,z));
resbu:=sub(zz=0,(-u-w*df(b,x))*(1-df(b,x)^2/2)
       +cu*h*(1-df(b,x)^2/2-df(b,y)^2/2)*(
       -df(u+w*df(b,x),x)*df(b,x)
       -df(u+w*df(b,x),y)*df(b,y)
       +df(u+w*df(b,x),z)));
resbv:=sub(zz=0,(-v-w*df(b,y))*(1-df(b,y)^2/2)
       +cu*h*(1-df(b,x)^2/2-df(b,y)^2/2)*(
       -df(v+w*df(b,y),x)*df(b,x)
       -df(v+w*df(b,y),y)*df(b,y)
       +df(v+w*df(b,y),z)));
write length_resuv:={length(resu),length(resv)
                    ,length(resbu),length(resbv)};
ok:=if {resu,resv,resbu,resbv}={0,0,0,0} then ok else 0;
% update lateral mean velocities
u:=u+(du:=resbu*(1-2*zz)/(1+2*cu)
    +h*(1+2*cu)*r2/(4*ct)*rqq^3*usolv(
    +(qq^2+vv(0,0)^2)*resu
    -uu(0,0)*vv(0,0)*resv ,zz));
v:=v+(dv:=resbv*(1-2*zz)/(1+2*cu)
    +h*(1+2*cu)*r2/(4*ct)*rqq^3*usolv(
    +(qq^2+uu(0,0)^2)*resv
    -uu(0,0)*vv(0,0)*resu ,zz));
ros:=ros+(uu(0,0)*df(du,zz)+vv(0,0)*df(dv,zz))/(r2*h)*rqq;
% compute tangential stresses
exz:=(df(u,z)+df(w,x))/2;
eyz:=(df(v,z)+df(w,y))/2;
txz:=2*ct*h^2*ros*exz;
tyz:=2*ct*h^2*ros*eyz;
resttu:=(-sub(zz=1, 
    (1-0*gamm)*((1-(hx+df(b,x))^2)*txz
    +(hx+df(b,x))*(tzz-txx)
    -(hy+df(b,y))*(txy+(hx+df(b,x))*tyz))
    -(1-gamm)*r2*ct/(cu+1)/(2*cu+1)*u*qq) ); 
resttv:=(-sub(zz=1, 
    (1-0*gamm)*((1-(hy+df(b,y))^2)*tyz
    +(hy+df(b,y))*(tzz-tyy)
    -(hx+df(b,x))*(txy+(hy+df(b,y))*txz))
    -(1-gamm)*r2*ct/(cu+1)/(2*cu+1)*v*qq) ); 
write length_restt:={length(resttu),length(resttv)};  
ok:=if {resttu,resttv}={0,0} then ok else 0;
% update lateral evolutions
gu:=gu-3*(1+2*cu)*(1+cu)
      /2/h/(3+11*cu+12*cu^2)/(1+3*cu+3*cu^2)/(3+4*cu)
      *(((1+5*cu+8*cu^2)*uu(0,0)^2*rqq^2
      -(9+45*cu+80*cu^2+48*cu^3))*resttu
        +(1+5*cu+8*cu^2)*uu(0,0)*vv(0,0)*rqq^2*resttv);
gv:=gv-3*(1+2*cu)*(1+cu)
      /2/h/(3+11*cu+12*cu^2)/(1+3*cu+3*cu^2)/(3+4*cu)
      *(((1+5*cu+8*cu^2)*vv(0,0)^2*rqq^2
      -(9+45*cu+80*cu^2+48*cu^3))*resttv
        +(1+5*cu+8*cu^2)*uu(0,0)*vv(0,0)*rqq^2*resttu);
% solve the suspended sediment concentration.
es:=ct*h^2*ros;
sed:=df(c,t)+df(c*u,x)+df(c*v,y)+df(w*c,z)
       -df(wf*c,z)*the+grx*df(wf*c,x)
       -df(es*df(c,x),x)-df(es*df(c,y),y)-df(es*df(c,z),z);
% boundary conditions on the free surface and bed.
sedf:=sub(zz=1,
     (1+(1-gamc)*wf/6)*wf*c*(1+grx*df(h+b,x))
     +es*(-df(h+b,x)*df(c,x)
          -df(h+b,y)*df(c,y)
          +df(c,z)*gamc) +2*(1-gamc)*es*c/h);
sedb:=sub(zz=0,
      (1+(1-gamc)*wf/6)*wf*(cae)*(1+grx*df(b,x))
      +es*(-df(b,x)*df(c,x)-df(b,y)*df(c,y)+(2-gamc)*df(c,z))
      +2*(1-gamc)*es*c/h
      ); 
write length_sed:={length(sed),length(sedf),length(sedb)};
ok:=if {sed,sedf,sedb}={0,0,0} then ok else 0;
% update the concentration.
gc:=gc+(dc:=-mean(3/2*(1-zz)*sed,zz)+3/4*(sedb-sedf/ct/r2*(1+2*cu)*rqq)/h);
c:=c+csolv(sed+2*(1-zz)*dc,zz)*h/ct/r2*(1+2*cu)*rqq 
    -sedf*(zz-1/2)/ct/r2*(1+2*cu)*rqq;
showtime;
if ok then write iter:=100000+iter;
end;
%write results
r2:=sqrt(2)$ gz:=1$
on rounded; print_precision 4;
write dhdt:=gh; write dudt:=gu;  
write dvdt:=gv; write dcdt:=gc;
end;
